Knitting Skeletons: A Computer-Aided Design Tool for Shaping and Patterning of Knitted Garments

This work presents a novel interactive system for simple garment composition and surface patterning. Our approach makes it easier for casual users to customize machine-knitted garments, while enabling more advanced users to design their own composable templates. Our tool combines ideas from CAD software and image editing: it allows the composition of (1) parametric knitted primitives, and (2) stitch pattern layers with different resampling behaviours. By leveraging the regularity of our primitives, our tool enables interactive customization with automated layout and real-time patterning feedback. We show a variety of garments and patterns created with our tool, and highlight our ability to transfer shape and pattern customizations between users.

==> results/alt_figures.txt <==
Figure 1
Various knitted samples with colorful fabric showcasing the capabilities of our system

Figure 2
Stitch diagram highlighting rows and columns, as well as the processes of stitch increase and decrease

Figure 3
Two opposite needle beds with a tubular structure hanging between their needles

Figure 4
Different views of our interface with a glove laid out on the time-needle bed

Figure 4 (a)
User interface with a glove example decomposed over time into multiple knitting sections

Figure 4 (b)
User interface with a glove example as a single continuous piece

Figure 4 (c)
User interface zooming on the pattern of the 4-fingers palm

Figure 5
Glove diagram with its underlying shape skeleton graph

Figure 6
Example of layout with a warning highlighting a pattern issue and the fixed version by the user

Figure 7
Mesh simulation of a glove with colors depicting each type of pattern operation

Figure 8
View of the knitting machine code for a patterned glove

Figure 9
Mesh representation of a tubular sheet

Figure 10
Mesh representation of a sock highlighting the joint primitive making up its heel

Figure 11
Mesh representation of a tubular branching highlighting the interface between the two branches and the base tube

Figure 12
Bed layout comparison between tubular and flat branches

Figure 13
Real green yarn patches with different patterns representing the set of our supported pattern operation

Figure 14
Different 30 by 30 flat sheet meshes and various types of stitch selections

Figure 15
3 by 3 cross pattern and different versions when resampled to 12 by 3

Figure 15 (a)
3 by 3 cross pattern

Figure 15 (b)
12 by 3 sheet with same 3 by 3 pattern in its center

Figure 15 (c)
12 by 3 sheet with same 3 by 3 pattern stretched over the width

Figure 15 (d)
12 by 3 sheet with same 3 by 3 pattern repeated along the width

Figure 16 (a)
A tubular structure in full-gauge knitting where stitches are on all needles

Figure 16 (b)
A tubular structure in half-gauge knitting where stitches are on every other needle, the front and back beds offset by one needle

Figure 17
Miniature garments including a red hat, a green sock, black pants, a yellow scarf and a blue yoked shirt

Figure 18
Full-size adult infinity scarf and diagrams of its pattern program

Figure 19
Different sizes of patterned sheets including a beige cat pattern and a blue corgi

Figure 20
Four increasingly more complicated variants of a blue knitted glove

Figure 21
Two views of three different knitted beanies

Figure 22
Zoom on the brim of the purple hat showing the intricacies of its lacy brim pattern

Figure 23
Three different gloves with different sizes, patterns and yarn colors
